Malware Detection on General-Purpose Computers Using Power Consumption Monitoring: A Proof of Concept and Case Study

Malware detection is challenging when faced with automatically generated and polymorphic malware, as well as with rootkits, which are exceptionally hard to detect. In an attempt to contribute towards addressing these challenges, we conducted a proof of concept study that explored the use of power consumption for detection of malware presence in a general-purpose computer. The results of our experiments indicate that malware indeed leaves a signal on the power consumption of a general-purpose computer. Specifically, for the case study based on two different rootkits, the data collected at the +12V rails on the motherboard showed the most noticeable increment of the power consumption after the computer was infected. Our future work includes experimenting with more malware examples and workloads, and developing data analytics approach for automatic malware detection based on power consumption.

==> README.txt <==
Description for each of the latex files:
(1) Main = Appends all the sections into a single latex files and generates the PDF file.
(2) Introduction = contains the introduction section
(3) Related Work = contains the related work section
(4) Experimental Design = contains the experimental design section
(5) Experimental Setup = contains the experimental setup subsection
(6) Hardware Configuration = contains the hardware configuration subsection
(7) Rootkit Sample = contains the rootkit sample subsection
(8) Data Collection and Analysis = contains the data collection and analysis section
(9) Preliminary Results = contains the preliminary results section
(10) Conclusions = contains the conclusions section

